The origin of MeV gamma-ray diffuse emission from the inner Galactic region

The origin of the inner Galactic emission, measured by COMPTEL with a flux of $\sim ~ 10^{-2}$ MeV cm$^{-2}$ s$^{-1}$ sr$^{-1}$ in the 1-30 MeV range, has remained unsettled since its discovery in 1994. We investigate the origin of this emission by taking into account individual sources which are not resolved by COMPTEL and the Galactic diffuse emission. The source contribution is estimated for sources crossmatched between the Swift-BAT and Fermi-LAT catalogs by interpolating the energy spectra in the hard X-ray and GeV gamma-ray ranges, as well as unmatched sources. This results in a flux of $\sim$20% of the COMPTEL excess. The Galactic diffuse emission is calculated by GALPROP to reconcile the cosmic-ray and gamma-ray spectra with observations by AMS-02, Voyager, and Fermi-LAT, resulting in a flux of $\sim$30-80% of the COMPTEL emission. Thus, we show that the COMPTEL emission could be roughly reproduced by a combination of the sources and the Galactic diffuse emission. Furthermore, combined with the extragalactic emission, we construct all-sky images in the MeV gamma-ray range to pinpoint some potential interesting targets for future missions, which would be critical for bridging the MeV gap in the spectra of gamma-ray sources.

==> abstract.txt <==
The origin of the inner Galactic emission, measured by COMPTEL with a flux of ~0.01 MeV/cm2/s/sr in the 1-30 MeV range, has remained unsettled since its discovery in 1994. We investigate the origin of this emission by taking into account individual sources which are not resolved by COMPTEL and the Galactic diffuse emission. The source contribution is estimated for sources crossmatched between the Swift-BAT and Fermi-LAT catalogs by interpolating the energy spectra in the hard X-ray and GeV gamma-ray ranges, as well as unmatched sources. This results in a flux of ~20% of the COMPTEL excess. The Galactic diffuse emission is calculated by GALPROP to reconcile the cosmic-ray and gamma-ray spectra with observations by AMS-02, Voyager, and Fermi-LAT, resulting in a flux of ~30-80% of the COMPTEL emission. Thus, we show that the COMPTEL emission could be roughly reproduced by a combination of the sources and the Galactic diffuse emission. Furthermore, combined with the extragalactic emission, we construct all-sky images in the MeV gamma-ray range and report on the importance of future missions, which would be critical for bridging the "MeV gap" in the spectra of gamma-ray sources.
